CPM Categories for Galois Extensions

By considering a generalisation of the CPM construction, we develop an infinite hierarchy of probabilistic theories, exhibiting compositional decoherence structures which generalise the traditional quantum-to-classical transition. Analogously to the quantum-to-classical case, these decoherences reduce the degrees of freedom in physical systems, while at the same time restricting the fields over which the systems are defined. These theories possess fully fledged operational semantics, allowing both categorical and GPT-style approaches to their study.

==> figs/gen_class_struct3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={white_dot}] (4) at (1, 0) {};
		\node [style=none] (5) at (1, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/gen_class_struct4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (2) at (1, 0) {$\theta^g$};
		\node [style={white_dot}] (4) at (1, -1) {};
		\node [style=none] (5) at (1, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4) to (2);
		\draw (2) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/h-groupdiscard.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=smalldiscarding] (0) at (-2, 0.5) {};
		\node [style=none] (1) at (-2, -0.5) {};
		\node [style=none] (2) at (-2, -0.65) {$\fld{H}A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=double edge] (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/tau-groupdiscard.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=smalldiscarding] (0) at (-2, 0.5) {};
		\node [style=none] (1) at (-2, -0.5) {};
		\node [style=none] (2) at (-2, -0.65) {$\fld{G}A$};
        \node [style=none] (3) at (-1.75, 0.2) {$H$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=double edge] (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

